Data Reductions for the Strong Maximum Independent Set Problem in Hypergraphs

This work addresses the well-known Maximum Independent Set problem in the context of hypergraphs. While this problem has been extensively studied on graphs, we focus on its strong extension to hypergraphs, where edges may connect any number of vertices. A set of vertices in a hypergraph is strongly independent if there is at most one vertex per edge in the set. One application for this problem is to find perfect minimal hash functions. We propose nine new data reduction rules specifically designed for this problem. Our reduction routine can serve as a preprocessing step for any solver. We analyze the impact on the size of the reduced instances and the performance of several subsequent solvers when combined with this preprocessing. Our results demonstrate a significant reduction in instance size and improvements in running time for subsequent solvers. The preprocessing routine reduces instances, on average, to 22% of their original size in 6.76 seconds. When combining our reduction preprocessing with the best-performing exact solver, we observe an average speedup of 3.84x over not using the reduction rules. In some cases, we can achieve speedups of up to 53x. Additionally, one more instance becomes solvable by a method when combined with our preprocessing.

==> data/figure_data/exact_solved_time.csv <==
fraction,SOLVED/pilp_solved,SOLVED/pilp,SOLVED/pweGotYou,SOLVED/psat_reduce,SOLVED/pstruction
0.03125,1,1,1,1,1
0.0625,1,1,1,1,1
0.09375,1,1,1,1.00142265623536,1
0.125,1,1,1,1.01129642968606,1
0.15625,1,1,1,1.09267783104686,1
0.1875,1,1,1,1.15611543353475,1
0.21875,1.00573580403125,1,1,1.29280770110297,1
0.25,1.05647301057658,1,1,6.26523952465577,1
0.28125,1.07961744020286,1,1.00069870946228,7.0627874550473,1
0.3125,1.11490880140247,1,1.02127658432597,10.7576623488427,1.00299701852227
0.34375,1.18438366967921,1,1.02157769808076,15.5866650847357,1.25704252127342
0.375,1.22870503841329,1,1.24761271027867,21.9055124385918,1.69973878656364
0.40625,1.24452676301641,1,1.29280770110297,23.0021524004223,2.07330609274092
0.4375,1.32784004464882,1.02115801611603,1.31765558853532,25.809805464282,5.06638384705832
0.46875,1.48692158707901,1.29280770110297,1.41272854452,87.3088165876609,5.57043818732774
0.5,1.51695106678577,1.45248532435393,15.3330193861996,5000,27.5566046010569
0.53125,1.79622478550552,1.58097270344553,4500,,5500
0.5625,2.09139979439135,1.67847235733828,,,
0.59375,2.13765997786955,1.80421354629619,,,
0.625,2.35082043947221,2.00364023861399,,,
0.65625,2.93403187272429,2.28875062254288,,,
0.6875,3.11386488708216,2.412044001292,,,
0.71875,3.42462033032593,2.58533796472321,,,
0.75,4.35423045902956,8.88058986895017,,,
0.78125,4.67147333822502,9.19819411545998,,,
0.8125,12.9182460050673,12.8187780808998,,,
0.84375,15.4606620131141,13.6429091427872,,,
0.875,18.4447992962918,14.2278079392783,,,
0.90625,26.3114390821702,28.7346622640294,,,
0.9375,42.7950648382607,36.1468925821331,,,
0.96875,4500,5500,,,
1,,,,,


==> data/figure_data/ilp_time.csv <==
fraction,SOLVED/ilp_solved,SOLVED/pilp_solved
0.03333333333333333,1.0,1.0
0.06666666666666667,1.0,1.0
0.1,1.0,1.0
0.13333333333333333,1.0,1.0
0.16666666666666666,1.0,1.0
0.2,1.0,1.0
0.23333333333333334,1.0,1.0
0.26666666666666666,1.0,1.0
0.3,1.0054975524637626,1.0
0.3333333333333333,1.0186659362542916,1.0
0.36666666666666664,1.0234126939775192,1.0
0.4,1.035811253736214,1.0
0.43333333333333335,1.1067938928045205,1.0
0.4666666666666667,1.130793245337646,1.0
0.5,1.1693193272543319,1.0
0.5333333333333333,1.3298527729889216,1.0
0.5666666666666667,1.338070978124064,1.0
0.6,1.3586501620411655,1.0
0.6333333333333333,1.5910433592431603,1.0
0.6666666666666666,1.717892637566301,1.0
0.7,1.7772652828339002,1.0
0.7333333333333333,1.9935480879098784,1.0
0.7666666666666667,2.4171645295590913,1.0848865353554187
0.8,2.4487233900295196,1.1140779188698409
0.8333333333333334,2.914429534754708,1.1687785919474383
0.8666666666666667,3.643669628546403,1.2443923836940005
0.9,3.8739753705576097,1.2686805214705577
0.9333333333333333,10.510727733806515,1.2859264524914287
0.9666666666666667,24.294371895287117,1.5694581438833217
1.0,500,2.41945211453765


==> data/figure_data/ilpg_time.csv <==
fraction,SOLVED/ilp,SOLVED/pilp
0.03333333333333333,1.0,1.0
0.06666666666666667,1.0,1.0
0.1,1.0,1.0
0.13333333333333333,1.0499363201964573,1.0
0.16666666666666666,1.056852137170844,1.0
0.2,1.08151042331747,1.0
0.23333333333333334,1.1231944540331482,1.0
0.26666666666666666,1.144454818549635,1.0
0.3,1.1481571580989285,1.0
0.3333333333333333,1.214390944669759,1.0
0.36666666666666664,1.2459191833071428,1.0
0.4,1.284272162917292,1.0
0.43333333333333335,1.628673959725887,1.0
0.4666666666666667,1.8540485096554418,1.0
0.5,2.2938382093085723,1.0
0.5333333333333333,2.337032641709551,1.0
0.5666666666666667,3.672265992124024,1.0
0.6,3.7688380065558316,1.0
0.6333333333333333,4.049514785063025,1.0
0.6666666666666666,4.787534936449141,1.0
0.7,4.8508347338583615,1.0
0.7333333333333333,7.1109131787822095,1.0
0.7666666666666667,10.77429292370499,1.0
0.8,10.858338653489167,1.0
0.8333333333333334,12.458698955364708,1.0
0.8666666666666667,15.26459729363242,1.0
0.9,17.989789092527104,1.0
0.9333333333333333,31.67291288773943,1.0710441283035386
0.9666666666666667,32.01358372855034,3.2688764717023844
1.0,54.130459806268554,11.855910308506772


==> data/figure_data/pred_data.csv <==
0.10784975,0.27460575786930325
7.0199575,0.014793968802801203
0.39582475,0.6797345894046872
0.6555525,0.527026844740862
10.409625,0.03786307337136746
0.028146375,0.020418645329656447
0.32542150000000003,0.0
65.2764,0.5377117965067573
0.18689175,0.13660996598258243
0.11139399999999999,0.0
0.0329854,0.8458185240017919
0.090252525,0.2841171437599297
0.1978525,0.03674798737701707
0.19309300000000001,0.04148992708414005
0.32548825000000003,0.5723182745392689
2.9424675000000002,0.7910408339702837
1.8141875,0.00045455495371424226
5.4103449999999995,0.093535204955067
0.07084205,0.0
0.022135175,0.0010931647033228511
2.5754075,0.43322642551790813
0.12268975,0.3563423346634842
0.099332875,0.7664220986608088
0.1827635,0.3523182979780576
0.11234575000000001,0.37674262395530006
0.10859025,0.382456771026701
0.0802535,0.3809486847101279
0.10588650000000001,0.6505430377347522
7.0903875,0.5401111892981766
1.5753475,0.5449662749696842
19.73575,0.28494954650275733
0.79109775,0.19023660810606455
3.888705,0.3583166150491334
6.2673925,0.7094705177419843
4.8904025,0.37544682351996317
0.77583125,0.6560742199762079
0.6804545,0.47766571136373903
90.8473,0.9274860031244005
9.8235525,0.9533272076265004
2.981005,0.591015893212102
0.81356025,0.26931758515974014
1.2451075,0.3265238254682591
0.5365795,0.33752243032733703
49.2397,0.7044396250973595
3.668045,0.12744762273676175
4.3512249999999995,0.41487050740243836
4.0127025,0.11691312936907439
7.8090825,0.008703927142715744
19.632025,0.4005994296256045
1.8632425000000001,0.1189328263280042


==> data/figure_data/speedup.tsv <==
graph	FAST	STRONG
sat14-atco-enc1-opt2-05	0.667089581646999	0.398681603717289
sat14-q-query-3-L100	0.634856576081997	0.492121001693196
ssmc-sls	0.70613112278231	0.686547506385061
sat14-E02F22	0.627379734865547	0.696161170505175
sat14-manol-pipe	0.854267044489962	0.852016460094557
sat14-6s16	0.907661496518545	0.933708712538045
sat14-atco-enc1-opt2-10	1.03024720994719	1.02873523857977
sat14-ACG	1.06291003429299	1.04802647869899
sat14-dated-10-17	1.13083072450822	1.0937056971201
sat14-dated-10-11	1.18037755887264	1.1252706622683
ispd98-ibm11	1.13405207428435	1.15006964430856
sat14-AProVE	1.19809705427551	1.18769091814064
sat14-6s130.p	1.24353482516857	1.19966914730284
sat14-6s133	1.43203345813854	1.26628110368749
ssmc-lp-pds-20	1.4190976414699	1.39479939176226
sat14-6s184	1.4684380091084	1.44205860483589
ssmc-msc10848	1.55696726225947	1.50044537101464
sat14-6s12	1.61196306997451	1.59254672146819
sat14-openstacks	1.65167101194698	1.63121887736212
sat14-bob12m09	1.80065146891359	1.8239385851569
ssmc-g7jac040sc	2.13212470887773	2.07883027063882
ssmc-psse2	2.375643072336	2.11549211619312
ssmc-lhr14	2.52550571150569	2.4685834111984
ssmc-bips07-1998	2.99939687282391	2.6649293445934
ssmc-garon2	2.88115797034133	2.85620161822013
sat14-6s11	4.13692611898688	3.48435554101649
ssmc-dictionary28	3.73204490400009	3.73029428509224
ssmc-ca-CondMat	4.1811516186499	4.12006342353509
ssmc-ex19	4.58911891161418	4.40403457643085
ssmc-poli3	4.83371792705327	4.66039686579935
sat14-6s130	5.78032136780973	5.5943835067158
sat14-q-query-3-L150	9.84415561413577	10.5660321508499
